The stochastic enrichment of Population II stars

We investigate the intrinsic scatter in the chemical abundances of a sample of metal-poor ([Fe/H]<-2.5) Milky Way halo stars. We draw our sample from four historic surveys and focus our attention on the stellar Mg, Ca, Ni, and Fe abundances. Using these elements, we investigate the chemical enrichment of these metal-poor stars using a model of stochastic chemical enrichment. Assuming that these stars have been enriched by the first generation of massive metal-free stars, we consider the mass distribution of the enriching population alongside the stellar mixing and explosion energy of their supernovae. For our choice of stellar yields, our model suggests that the most metal-poor stars were enriched, on average, by N*=5^{+13}_{-3} (1 sigma) Population III stars. This is comparable to the number of enriching stars inferred for the most metal-poor DLAs. Our analysis therefore suggests that some of the lowest mass structures at z~3 contain the chemical products from <13 (2 sigma) Population III enriched minihaloes. The inferred IMF is consistent with that of a Salpeter distribution and there is a preference towards ejecta from minimally mixed hypernovae. However, the estimated enrichment model is sensitive to small changes in the stellar sample. An offset of ~0.1 dex in the [Mg/Ca] abundance is shown to be sensitive to the inferred number of enriching stars. We suggest that this method has the potential to constrain the multiplicity of the first generation of stars, but this will require: (1) a stellar sample whose systematic errors are well understood; and, (2) documented uncertainties associated with nucleosynthetic yields.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
